Poison is Not Traceless: Fully-Agnostic Detection of Poisoning Attacks

The performance of machine learning models depends on the quality of the underlying data. Malicious actors can attack the model by poisoning the training data. Current detectors are tied to either specific data types, models, or attacks, and therefore have limited applicability in real-world scenarios. This paper presents a novel fully-agnostic framework, DIVA (Detecting InVisible Attacks), that detects attacks solely relying on analyzing the potentially poisoned data set. DIVA is based on the idea that poisoning attacks can be detected by comparing the classifier's accuracy on poisoned and clean data and pre-trains a meta-learner using Complexity Measures to estimate the otherwise unknown accuracy on a hypothetical clean dataset. The framework applies to generic poisoning attacks. For evaluation purposes, in this paper, we test DIVA on label-flipping attacks.

==> tikz/diva_ecml.tikz <==
\begin{tikzpicture}[ultra thick]
    \pgfdeclarelayer{bg}
    \pgfdeclarelayer{main}
    \pgfsetlayers{bg,main}
    \tikzstyle{block} = [rectangle, fill=white, align=center, minimum height=3em, text width=6em]

    \newcommand \nodedist {0.7cm};      % distance of nodes (within one step)
    \newcommand \updowndist {0cm};      % distance of nodes (within one step)

    % nodes
    \node [cylinder, draw, shape border rotate=90, aspect=0.3, align=center, line width=0.1em] 
        (data) {Potentially\\poisoned\\input data};
    \node [right=\nodedist of data, block] 
        (clf) {Train a\\classifier};
    \node [above right=\updowndist and \nodedist of clf, block]
        (accpoi) {evaluate\\empirical\\accuracy};
    \node [below right=\updowndist and \nodedist of clf, block]
        (acccl) {estimate\\clean\\accuracy};
    \node [below right=\updowndist and \nodedist of accpoi, block]
        (diff) {calculate\\accuracy\\difference};
    \node [right=\nodedist of diff, block] 
        (lr) {Threshold};
    \node [right=\nodedist of lr] 
        (poison) {\includegraphics[width=1.5cm]{tikz/poison_symb.pdf}};

    % arrows
    \tikzstyle{every path}=[thick, rounded corners=5pt, black, -Stealth];
    \draw[] (data) -- (clf);
    \draw[] (clf.east) -- ++(0.5*\nodedist,0) |- (accpoi);
    \draw[] (clf.east) -- ++(0.5*\nodedist,0) |- (acccl);
    \draw[] (accpoi.east) -- ++(0.5*\nodedist,0) |- (diff);
    \draw[] (acccl.east) -- ++(0.5*\nodedist,0) |- (diff);
    \draw[] (diff) -- (lr);
    \draw[] (lr) -- (poison);

    % background
    \begin{pgfonlayer}{bg}
        \node[rectangle, fill=black!15, draw=none, fit=(clf)(accpoi)(acccl)(lr), inner xsep=0.5*\nodedist, inner ysep=0.2*\nodedist, label=below:{\Large\diva}] 
            (R) {};
    \end{pgfonlayer}

\end{tikzpicture}


==> tikz/metabase_horizontal.tikz <==
\begin{tikzpicture}
    \pgfdeclarelayer{bg}    % declare background layer
    \pgfsetlayers{bg,main}  % set the order of the layers (main is the standard layer)

    % INPUT: radius, height
    \newcommand \database [3]{
        \begin{tikzpicture}
            \draw[fill=#3] (0, #2) circle [x radius=#1, y radius=0.3*#1];
            % \draw (-#1, 0.5*#2) arc [start angle=180, end angle=360, x radius=#1, y radius=0.3*#1];
            \draw (-#1, 0*#2) arc [start angle=180, end angle=360, x radius=#1, y radius=0.3*#1];
            \draw (-#1,#2) -- (-#1,0) arc [start angle=180, end angle=360, x radius=#1, y radius=0.3*#1] -- (#1,#2);
        \end{tikzpicture}
    }
    % INPUT: radius, height
    \newcommand \metabase [2]{
        \begin{tikzpicture}
            \draw (0, #2) circle [x radius=#1, y radius=0.3*#1];
            \draw (-#1, 0.5*#2) arc [start angle=180, end angle=360,
                    x radius=#1, y radius=0.3*#1];
            \draw (-#1, 0.375*#2) arc [start angle=180, end angle=360,
                    x radius=#1, y radius=0.3*#1];
            \draw (-#1, 0) arc [start angle=180, end angle=360, x radius=#1, y radius=0.3*#1];
            \draw (-#1,#2) -- (-#1,0) arc [start angle=180, end angle=360,
                    x radius=#1, y radius=0.3*#1] -- (#1,#2);
            \path[draw=black, fill=black!15]
            (-#1, 0.5*#2) arc [start angle=180, end angle=360, x radius=#1, y radius=0.3*#1]
            -- (#1, 0.375*#2) arc [start angle=360, end angle=180,
                    x radius=#1, y radius=0.3*#1]
            -- (-#1, 0.5*#2);
        \end{tikzpicture}
    }


    % PARAM CONTROL
    \newcommand \cleancolor {luke_green!30};
    \newcommand \poisoncolor {luke_red!30};
    \newcommand \nodedist {1.5cm};      % distance of nodes (within one step)
    \newcommand \stepdist {1.6cm};        % distance of nodes (between steps)
    \newcommand \rowdist {1.5cm};       % distance of one row and nodes above
    \newcommand \datadist {1.6cm};        % distance of big dataset and nodes below
    \newcommand \dhw {0.5cm};           % data icon height and width
    \newcommand \rowfontsize {\small};  % font size for row

    % nodes
    \node[label={[align=center]below:Training\\Set}] (tr) {\database{\dhw}{\dhw}{\cleancolor}};
    \node[right = \nodedist of tr] (poi) {\database{\dhw}{\dhw}{\poisoncolor}};
    \node[right = 0.8*\nodedist of poi, rectangle, draw=black, outer sep=4, minimum width=1cm, minimum height=0.8cm] (clf) {Classifier};
    \node[right = \nodedist of clf, label={[align=center]below:Testing\\Set}] (te) {\database{\dhw}{\dhw}{\cleancolor}};
    \node[above = \datadist of $(tr)!0.5!(te)$, label=below:Dataset] (data) {\database{0.8}{0.8}{\cleancolor}};

    % row
    \node[below=\rowdist of poi.center] (r1) {{\rowfontsize 28 C-Measures}};
    \node[below=1.04*\rowdist of $(clf.east)!0.5!(te.west)$] (r3) {{\rowfontsize $\text{acc}_\text{clean}$}};
    \begin{pgfonlayer}{bg}
        \node[rectangle, fill=black!15, draw=black, fit=(r1)(r3)] (row) {};
    \end{pgfonlayer}

    % meta base and estimator
    \node[right=0.65*\stepdist of te.south east, anchor=south west, label={[align=center]below:Meta-\\Database}] (meta) {\metabase{1}{2}};
    \node[right=0.8*\stepdist of meta.south east, anchor=south west, draw=none, label={[align=center]below:Meta-\\Learner}] (helper) {};
    \node[rectangle, draw=black, minimum width=1cm, minimum height=0.8cm, outer sep=4] (m) at (te -| helper) {m};

    % arrows in first step
    \tikzstyle{every path}=[thick, rounded corners=5pt];
    \draw[-Stealth] (data) -- (tr) {};
    \draw[-Stealth] (data) -- (te) {};
    \draw[-Stealth] (tr) -- (poi) node[midway,above] {Poison};
    \draw[-Stealth] (poi) -- node[midway,above] {Train} (clf) ;
    \draw[dotted, -Stealth] (clf) -- node[midway,above] (evalte) {Evaluate} (te);

    % arrows to row and meta
    \draw[-Stealth, shorten >=0.2cm] (poi) -- (r1) {};
    \draw[-Stealth, shorten >=0.3cm] (evalte)++(0,-0.4cm) -- (r3) {};
    \draw[-Stealth] (row.east) -- ++(1.2*\stepdist,0) |- (meta.190) {};
    \draw[-Stealth] (meta.east |- m) -- node[midway,above] {Train} (m.west);

\end{tikzpicture}

==> tikz/plot_fake_acc.tikz <==
\begin{tikzpicture}
% shorter ticks
\pgfmathsetlengthmacro\MajorTickLength{
      \pgfkeysvalueof{/pgfplots/major tick length} * 0.5
}

% set up plot
\begin{groupplot}[
    group style = {group size=2 by 1,ylabels at=edge left},
    width=5cm,height=3cm,
    xtick={0.0, 0.1, 0.2, 0.3, 0.4},
    ytick=\empty,
    xlabel=Poisoning Rate,
    ylabel=Accuracy,
    every axis plot/.append style={ultra thick},
    tick style={black},
    tick align=outside,
    xtick pos=bottom,
    major tick length=\MajorTickLength,
    legend style={legend cell align=left, at={(1.03, 1)}, anchor=north west, draw=none},
    title style={font=\normalsize, text depth=0.5ex, yshift=-1.5ex}
    ]
    \nextgroupplot[title=Easy Dataset]
    \addplot[luke_blue, dashed]
        table[x=x,y=y_train_a, col sep=comma] {tikz/results/fig_fake_acc.csv};
    \addplot[luke_red]
        table[x=x,y=y_test_a, col sep=comma] {tikz/results/fig_fake_acc.csv};
    \nextgroupplot[title=Hard Dataset]
    \addplot[luke_blue, dashed]
        table[x=x,y=y_train_b, col sep=comma] {tikz/results/fig_fake_acc.csv};
    \addlegendentry{Poisoned Train};
    \addplot[luke_red]
        table[x=x,y=y_test_b, col sep=comma] {tikz/results/fig_fake_acc.csv};
    \addlegendentry{Clean Test};

\end{groupplot}

\end{tikzpicture}

==> tikz/plot_flfa_acc.tikz <==
\begin{tikzpicture}
% shorter ticks
\pgfmathsetlengthmacro\MajorTickLength{
      \pgfkeysvalueof{/pgfplots/major tick length} * 0.5
}

% set up plot
\begin{groupplot}[
    group style = {group size=2 by 1,ylabels at=edge left},
    width=5cm,height=3cm,
    xtick={0.0, 0.1, 0.2, 0.3, 0.4},
    ytick=\empty,
    xlabel=Poisoning Rate,
    ylabel=Accuracy,
    every axis plot/.append style={ultra thick},
    tick style={black},
    tick align=outside,
    xtick pos=bottom,
    major tick length=\MajorTickLength,
    legend style={legend cell align=left, at={(1.03, 1)}, anchor=north west, draw=none},
    title style={font=\normalsize, text depth=0.5ex, yshift=-1.5ex}
    ]
    \nextgroupplot[title=Texture (Easy)]
    \addplot[gray, dashed]
        %table[x=Rate,y=Accuracy, col sep=comma, x filter/.expression={\thisrow{Attack}==rand_svm ? x : nan}] {tikz/results/fig_flfa_acc_texture.csv};
    \addplot[luke_red]
        table[x=x,y=y_test_a, col sep=comma] {tikz/results/fig_flfa_acc_texture.csv};
        
    % \nextgroupplot[title=Hard Dataset]
    % \addplot[luke_blue, dashed]
    %     table[x=x,y=y_train_b, col sep=comma] {tikz/results/fig_fake_acc.csv};
    % \addlegendentry{Poisoned Train};
    % \addplot[luke_red]
    %     table[x=x,y=y_test_b, col sep=comma] {tikz/results/fig_fake_acc.csv};
    % \addlegendentry{Clean Test};

\end{groupplot}

\end{tikzpicture}

==> tikz/results/fig_flfa_acc_australian.csv <==
Attack,Rate,Set,Accuracy
rand_svm,0.0,Test.Poison,0.872463768115942
rand_svm,0.05,Test.Poison,0.8710144927536232
rand_svm,0.1,Test.Poison,0.8652173913043478
rand_svm,0.15,Test.Poison,0.8753623188405797
rand_svm,0.2,Test.Poison,0.872463768115942
rand_svm,0.25,Test.Poison,0.8782608695652174
rand_svm,0.3,Test.Poison,0.8434782608695652
rand_svm,0.35,Test.Poison,0.7985507246376812
rand_svm,0.4,Test.Poison,0.7971014492753623
rand_svm,0.0,Train.Poison,0.8840579710144928
rand_svm,0.05,Train.Poison,0.8416666666666666
rand_svm,0.1,Train.Poison,0.8101449275362318
rand_svm,0.15,Train.Poison,0.7684782608695653
rand_svm,0.2,Train.Poison,0.7521739130434782
rand_svm,0.25,Train.Poison,0.7090579710144927
rand_svm,0.3,Train.Poison,0.6728260869565217
rand_svm,0.35,Train.Poison,0.6394927536231885
rand_svm,0.4,Train.Poison,0.6307971014492754
alfa_svm,0.0,Test.Poison,0.8768115942028987
alfa_svm,0.05,Test.Poison,0.8681159420289856
alfa_svm,0.1,Test.Poison,0.827536231884058
alfa_svm,0.15,Test.Poison,0.7449275362318841
alfa_svm,0.2,Test.Poison,0.5927536231884057
alfa_svm,0.25,Test.Poison,0.5159420289855072
alfa_svm,0.3,Test.Poison,0.5014492753623188
alfa_svm,0.35,Test.Poison,0.4811594202898551
alfa_svm,0.4,Test.Poison,0.4753623188405796
alfa_svm,0.0,Train.Poison,0.8757246376811594
alfa_svm,0.05,Train.Poison,0.8630434782608696
alfa_svm,0.1,Train.Poison,0.8666666666666666
alfa_svm,0.15,Train.Poison,0.8159420289855073
alfa_svm,0.2,Train.Poison,0.7797101449275362
alfa_svm,0.25,Train.Poison,0.7605072463768117
alfa_svm,0.3,Train.Poison,0.7905797101449276
alfa_svm,0.35,Train.Poison,0.8192028985507246
alfa_svm,0.4,Train.Poison,0.8518115942028986
poison_svm,0.0,Test.Poison,0.8347826086956521
poison_svm,0.05,Test.Poison,0.8101449275362318
poison_svm,0.1,Test.Poison,0.7898550724637682
poison_svm,0.15,Test.Poison,0.7463768115942029
poison_svm,0.2,Test.Poison,0.7608695652173914
poison_svm,0.25,Test.Poison,0.7434782608695653
poison_svm,0.3,Test.Poison,0.7072463768115942
poison_svm,0.0,Train.Poison,0.9561594202898552
poison_svm,0.05,Train.Poison,0.9497364893268884
poison_svm,0.1,Train.Poison,0.94362510019448
poison_svm,0.15,Train.Poison,0.934496903251514
poison_svm,0.2,Train.Poison,0.9197748451667266
poison_svm,0.25,Train.Poison,0.9156562342274644
poison_svm,0.3,Train.Poison,0.9125316175382824
falfa_nn,0.0,Test.Poison,0.8797101449275363
falfa_nn,0.05,Test.Poison,0.8507246376811594
falfa_nn,0.1,Test.Poison,0.7971014492753623
falfa_nn,0.15,Test.Poison,0.7565217391304347
falfa_nn,0.2,Test.Poison,0.6797101449275362
falfa_nn,0.25,Test.Poison,0.6478260869565217
falfa_nn,0.3,Test.Poison,0.563768115942029
falfa_nn,0.35,Test.Poison,0.5826086956521739
falfa_nn,0.4,Test.Poison,0.4985507246376811
falfa_nn,0.0,Train.Poison,0.8797101449275363
falfa_nn,0.05,Train.Poison,0.8471014492753624
falfa_nn,0.1,Train.Poison,0.8365942028985508
falfa_nn,0.15,Train.Poison,0.8362318840579711
falfa_nn,0.2,Train.Poison,0.8485507246376812
falfa_nn,0.25,Train.Poison,0.8579710144927537
falfa_nn,0.3,Train.Poison,0.8416666666666668
falfa_nn,0.35,Train.Poison,0.9043478260869564
falfa_nn,0.4,Train.Poison,0.898913043478261


==> tikz/results/fig_flfa_acc_texture.csv <==
Attack,Rate,Set,Accuracy
rand_svm,0.0,Test.Poison,1.0
rand_svm,0.05,Test.Poison,0.998
rand_svm,0.1,Test.Poison,0.995
rand_svm,0.15,Test.Poison,0.989
rand_svm,0.2,Test.Poison,0.979
rand_svm,0.25,Test.Poison,0.97
rand_svm,0.3,Test.Poison,0.955
rand_svm,0.35,Test.Poison,0.934
rand_svm,0.4,Test.Poison,0.884
rand_svm,0.0,Train.Poison,1.0
rand_svm,0.05,Train.Poison,0.957
rand_svm,0.1,Train.Poison,0.9135
rand_svm,0.15,Train.Poison,0.8714999999999999
rand_svm,0.2,Train.Poison,0.82925
rand_svm,0.25,Train.Poison,0.787
rand_svm,0.3,Train.Poison,0.7545
rand_svm,0.35,Train.Poison,0.726
rand_svm,0.4,Train.Poison,0.71475
alfa_svm,0.0,Test.Poison,1.0
alfa_svm,0.05,Test.Poison,0.984
alfa_svm,0.1,Test.Poison,0.921
alfa_svm,0.15,Test.Poison,0.836
alfa_svm,0.2,Test.Poison,0.7769999999999999
alfa_svm,0.25,Test.Poison,0.697
alfa_svm,0.3,Test.Poison,0.649
alfa_svm,0.35,Test.Poison,0.591
alfa_svm,0.4,Test.Poison,0.5479999999999999
alfa_svm,0.0,Train.Poison,1.0
alfa_svm,0.05,Train.Poison,0.9635
alfa_svm,0.1,Train.Poison,0.964
alfa_svm,0.15,Train.Poison,0.9835
alfa_svm,0.2,Train.Poison,0.9865
alfa_svm,0.25,Train.Poison,0.9845
alfa_svm,0.3,Train.Poison,0.97775
alfa_svm,0.35,Train.Poison,0.98025
alfa_svm,0.4,Train.Poison,0.9865
poison_svm,0.0,Test.Poison,0.99
poison_svm,0.05,Test.Poison,0.986
poison_svm,0.1,Test.Poison,0.978
poison_svm,0.15,Test.Poison,0.971
poison_svm,0.2,Test.Poison,0.972
poison_svm,0.25,Test.Poison,0.969
poison_svm,0.3,Test.Poison,0.96
poison_svm,0.0,Train.Poison,1.0
poison_svm,0.05,Train.Poison,0.9945292490171104
poison_svm,0.1,Train.Poison,0.9921626327617424
poison_svm,0.15,Train.Poison,0.9850495262760092
poison_svm,0.2,Train.Poison,0.9827635267006696
poison_svm,0.25,Train.Poison,0.983165244731107
poison_svm,0.3,Train.Poison,0.974759375432253
falfa_nn,0.0,Test.Poison,0.998
falfa_nn,0.05,Test.Poison,0.949
falfa_nn,0.1,Test.Poison,0.949
falfa_nn,0.15,Test.Poison,0.867
falfa_nn,0.2,Test.Poison,0.753
falfa_nn,0.25,Test.Poison,0.754
falfa_nn,0.3,Test.Poison,0.651
falfa_nn,0.35,Test.Poison,0.663
falfa_nn,0.4,Test.Poison,0.5589999999999999
falfa_nn,0.0,Train.Poison,1.0
falfa_nn,0.05,Train.Poison,0.9795
falfa_nn,0.1,Train.Poison,0.928
falfa_nn,0.15,Train.Poison,0.959
falfa_nn,0.2,Train.Poison,0.9435
falfa_nn,0.25,Train.Poison,0.96775
falfa_nn,0.3,Train.Poison,0.9515
falfa_nn,0.35,Train.Poison,0.98
falfa_nn,0.4,Train.Poison,0.98125


==> tikz/results/fig_flfa_acc_yeast.csv <==
Attack,Rate,Set,Accuracy
rand_svm,0.0,Test.Poison,0.6547486033519554
rand_svm,0.05,Test.Poison,0.6547486033519553
rand_svm,0.1,Test.Poison,0.6569832402234637
rand_svm,0.15,Test.Poison,0.6513966480446928
rand_svm,0.2,Test.Poison,0.635754189944134
rand_svm,0.25,Test.Poison,0.6391061452513966
rand_svm,0.3,Test.Poison,0.6223463687150839
rand_svm,0.35,Test.Poison,0.5743016759776536
rand_svm,0.4,Test.Poison,0.5184357541899441
rand_svm,0.0,Train.Poison,0.7169705469845722
rand_svm,0.05,Train.Poison,0.7023842917251052
rand_svm,0.1,Train.Poison,0.6908835904628331
rand_svm,0.15,Train.Poison,0.6650771388499299
rand_svm,0.2,Train.Poison,0.6690042075736325
rand_svm,0.25,Train.Poison,0.6538569424964937
rand_svm,0.3,Train.Poison,0.6476858345021037
rand_svm,0.35,Train.Poison,0.649929873772791
rand_svm,0.4,Train.Poison,0.6392706872370266
alfa_svm,0.0,Test.Poison,0.6614525139664804
alfa_svm,0.05,Test.Poison,0.6078212290502794
alfa_svm,0.1,Test.Poison,0.5575418994413408
alfa_svm,0.15,Test.Poison,0.5050279329608938
alfa_svm,0.2,Test.Poison,0.4905027932960893
alfa_svm,0.25,Test.Poison,0.4770949720670391
alfa_svm,0.3,Test.Poison,0.4648044692737431
alfa_svm,0.35,Test.Poison,0.4469273743016759
alfa_svm,0.4,Test.Poison,0.4189944134078212
alfa_svm,0.0,Train.Poison,0.7074333800841515
alfa_svm,0.05,Train.Poison,0.6827489481065918
alfa_svm,0.1,Train.Poison,0.6805049088359046
alfa_svm,0.15,Train.Poison,0.6900420757363254
alfa_svm,0.2,Train.Poison,0.6934081346423563
alfa_svm,0.25,Train.Poison,0.7203366058906031
alfa_svm,0.3,Train.Poison,0.7621318373071528
alfa_svm,0.35,Train.Poison,0.7856942496493688
alfa_svm,0.4,Train.Poison,0.8120617110799438
poison_svm,0.0,Test.Poison,0.6692737430167598
poison_svm,0.05,Test.Poison,0.6581005586592179
poison_svm,0.1,Test.Poison,0.6502793296089385
poison_svm,0.15,Test.Poison,0.6402234636871509
poison_svm,0.2,Test.Poison,0.6279329608938548
poison_svm,0.25,Test.Poison,0.6189944134078212
poison_svm,0.3,Test.Poison,0.6033519553072626
poison_svm,0.0,Train.Poison,0.7214586255259468
poison_svm,0.05,Train.Poison,0.7297827243165782
poison_svm,0.1,Train.Poison,0.7207792530349001
poison_svm,0.15,Train.Poison,0.7275418295115935
poison_svm,0.2,Train.Poison,0.7234572828042473
poison_svm,0.25,Train.Poison,0.7129050384975928
poison_svm,0.3,Train.Poison,0.7068130396553564
falfa_nn,0.0,Test.Poison,0.6458100558659219
falfa_nn,0.05,Test.Poison,0.6268156424581006
falfa_nn,0.1,Test.Poison,0.6223463687150839
falfa_nn,0.15,Test.Poison,0.6212290502793296
falfa_nn,0.2,Test.Poison,0.5240223463687151
falfa_nn,0.25,Test.Poison,0.5631284916201118
falfa_nn,0.3,Test.Poison,0.5094972067039106
falfa_nn,0.35,Test.Poison,0.5363128491620112
falfa_nn,0.4,Test.Poison,0.4916201117318435
falfa_nn,0.0,Train.Poison,0.6998597475455821
falfa_nn,0.05,Train.Poison,0.7113604488078542
falfa_nn,0.1,Train.Poison,0.6460028050490884
falfa_nn,0.15,Train.Poison,0.7099579242636747
falfa_nn,0.2,Train.Poison,0.7001402524544179
falfa_nn,0.25,Train.Poison,0.7556802244039271
falfa_nn,0.3,Train.Poison,0.8182328190743338
falfa_nn,0.35,Train.Poison,0.8454417952314166
falfa_nn,0.4,Train.Poison,0.9130434782608696

